Undesignable RNA Structure Identification via Rival Structure Generation and Structure Decomposition

RNA design is the search for a sequence or set of sequences that will fold into predefined structures, also known as the inverse problem of RNA folding. While numerous RNA design methods have been invented to find sequences capable of folding into a target structure, little attention has been given to the identification of undesignable structures according to the minimum free energy (MFE) criterion under the Turner model. In this paper, we address this gap by first introducing mathematical theorems outlining sufficient conditions for recognizing undesignable structures, then proposing efficient algorithms, guided by these theorems, to verify the undesignability of RNA structures. Through the application of these theorems and algorithms to the Eterna100 puzzles, we demonstrate the ability to efficiently establish that 15 of the puzzles indeed fall within the category of undesignable structures. In addition, we provide specific insights from the study of undesignability, in the hope that it will enable more understanding of RNA folding and RNA design.

==> puzzles/alg3.txt <==
81	Campfire	212		Alg 3(Alg 2)	9	0.2542		114	131	115	131															
87	Cat's Toy 2	97		Alg 3 + human	1	9.6775		17	67	18	84															
91	Thunderbolt	392		Alg 3 ( Alg 1)	1	1.0433		293	335	294	335															
61	Chicken feet	67		Alg 3 (Alg 1)	1	231.6107		9	30	10	30															
57	multilooping fun	36		Alg 3 (Alg 1)	1	22.7376		6	23	7	23															
86	Methaqualone C16H14N2O Struct	355		Alg 3 (Alg 1)	1	17.6631		15	114	16	114															
92	Mutated chicken feet	100		Alg 3 (Alg 1)	1	223.566		11	32	12	32															
96	Cesspool	358		Alg 3 (Alg 1)	1	14.2696		3	84	4	84															
99	Shooting Star	364		Alg 3 (Alg 2)	2	7.7701		30	50	31	50															


==> puzzles/angles.txt <==
60	120
80	-75
57	-55
52	60
67	-45
50	205
96	18
86	20
81	15


==> puzzles/eterna_samfeo.csv <==
Puzzle #,Puzzle Name,Eterna ID,Secondary Structure,solved_mfe,solved_umfe
1,Simple Hairpin,20111,(((((......))))),1,1
2,Arabidopsis Thaliana 6 RNA - Difficulty Level 0,215430,(((((((....(((...........)))((((((((..(((((((((((((((((((...(((((......))))).)))))).)))))))))))))..))))))))..))))))),1,1
3,Prion Pseudoknot - Difficulty Level 0,15819,((((((.((((....))))))).)))..........,1,1
4,Human Integrated Adenovirus - Difficulty Level 0,15886,((((((((((((((.((((((...........((((((((((((.....((((((((....(((((((((((((........))))))))))....))))))))....))))))....)))))...((((((.......))))))))))............)))))).))))....))))))...))))...,1,1
5,The Gammaretrovirus Signal - Difficulty Level 0,15847,..(.(..((((((....))))))..).)......((((..(((.(((((((((....)))))....)))))))))))..((((((((....))))))))..,1,1
6,Saccharomyces Cerevisiae - Difficulty Level 0,17811,(((((((((((........)))).((...............))....(((((.......))))))))))))....(((((((..((((........))))(((.............)))....(((((.......))))))))))))....(((((((..((((........))))((((((.......))))))....(((((.......))))))))))))....(((((((..((((........))))((((((.......))))))....(((((.......))))))))))))....(((((((..((((........))))((((((.......))))))....(((((.......))))))))))))....,1,1
7,Fractal 2,13687,.....((((((((...((((((((((..((((..........))))..((((..........))))..((((..........))))..))))))))))...((((((((((..((((..........))))..((((..........))))..((((..........))))..))))))))))...((((((((((..((((..........))))..((((..........))))..((((..........))))..))))))))))...)))))))).....,1,1
8,G-C Placement,1074756,((((...)))).,1,1
9,The Sun,13840,(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..))))))...(((.(((((((...))))..)))))),1,1
10,Frog Foot,426871,..........((((....))))((((....))))((((...)))),1,1
11,InfoRNA test 16,816170,((((((.((((((((....))))).)).).)))))),1,1
12,Mat - Martian 2,399912,((((....))))...(((((((..(((((((.......))))))))))))))...((((((((......(((((((.(((((((.......))))))))))))))...((((((((((((((.......))))))).)))))))......))))))))...((((((((((((((.......)))))))..)))))))...((((....)))),1,1
13,square,756881,((((((((((((((((((((((((((...))))))....)))))))....))))))....))))))),1,1
14,Six legd turtle 2,446042,.....((...((....))...((....))...((....))...((....))...((....))...((....))...))....................,1,1
15,Small and Easy 6,727172,(((((.....))..((.........))))),1,1
16,Fractile,443196,............((....))...((...((....))..((...((....))...))..((....))...))..((....))........................,1,1
17,Six legd Turtle,445593,.....((....((....))....((....))....((....))....((....))....((....))....((....))....))....................,1,1
18,snoRNA SNORD64,1427482,((((((.....(((....(((...(((((.............)))))....)))..)))..)))))),1,1
19,Chalk Outline,461984,.....((((.(((((....)).))).(((.(((....)))))).((((((....)).)))).(((((....))).)))))).......................,1,1
20,InfoRNA bulge test 9,775904,(((((((.(.(.(.(((((((....))))))))))))))))),1,1
21,Tilted Russian Cross,601331,.....((((((((....))))((((.((((....))))(((((....))))).((((....))))))))((((....))))))))....................,1,1
22,This is ACTUALLY Small And Easy 6,3084759,................................................................................................................................................................................................................................................................................................................................................................................................................,1,1
23,Shortie 4,997382,((....)).((....)),1,1
24,Shape Test,472029,.....(.((((..(((((........)))))..(((.(((.(((((.....))))).((((....)))).))))))..)))).)....................,1,1
25,The Minitsry,427350,(((.....(((.....(((.....(((.....(((........))).))).))).))).))),1,1
26,stickshift,852950,..((((((((.....)).))))))..,1,1
27,U,426038,.....(((((.(.(.((.(.(((((((((....))))))))))))))))))).....,1,1
28,Still Life (Sunflower In A Vase),404191,...((((..(((((.....)))))..(((((...)))))..(((((.....)))))..(((((...)))))..(((((.....)))))..(((((.....))))).((((((((((((((((((((((((((((......))))).(((((.............((((.........................................)))).............)))))(((((....))))).)))))))))))))))))))))))..(((((.....)))))..(((((.....)))))..(((((.....)))))..(((((.....)))))..(((((....)))))..(((((.....))))).))))...,1,1
29,Quasispecies 2-2 Loop Challenge,552663,.....((((((((..((((....))))..)))).((((..(...)..)))).((((..(..(((.....)))..)..))))))))....................,1,1
30,Corner bulge training,1452086,.(((((((((((...)))))....)))))).,1,1
31,Spiral,535777,.....((((.((((((.(((.(((((.((((.((((.((.((.((.((.((.((.....)))))))))))))))))))))))))))))))))))))).....,1,1
32,InfoRNA bulge test,736567,.............................((((......((((....((((...((((..((((.((((.....)).)).)).))..)).))...)).)).....)).))......)).)).,1,1
33,Worm 1,1569272,.......(.(.(.(.(.((.((.(....).)).)).).).).).),1,1
34,just down to 1 bulge,742530,.....((((.(((((....))))).(((....))).)).))....((((.(((....))).(((....))).))))....................,1,1
35,Iron Cross,530172,.(((.(((...(((.(((...))).(((....))).)))...(((.(((....))).(((...))).)))...(((.(((....))).(((...))).)))...))).(((...))).)))..,1,1
36,loops and stems,1487670,.....(((((((...((((...((((...((((.........(((((............)))))...))))....((((..........))))...))))...(((........)))...))))..((......))...))))))).....,1,1
37,Water Strider,460087,.....((.((..(((((.(((....)))(((....)))))).....((((((....)))(((....))).)))))..)).)).....................,1,1
38,The Turtle(s) Move(s),401904,...((....))....(((((((((.........)))))))))....((((.....)))).....(((....)))...(((((.......)))))....(((...((....)).....(((....)))....((((((.......))))))....(((....))).....((((((....(((.......)))..(((........)))...(((((......)))))...((((.....))))..)))))).........((....)).....((....))......(((((..........)))))......))),1,1
39,Adenine,2463193,(((((.((((((.((((((.((((((.((((((.((((((....((((((......)))))).)))))).(((((...(((((((...)))))))))))).)))))).((((((((((((...)))))))...))))).))))))....))))))....))))))....))))),1,1
40,Tripod5,903842,..((((((((.....))))((((.....))))))))..,1,1
41,Shortie 6,997391,((....)).((....)).((....)).((....)),1,1
42,Runner,888104,.....((((.((((.....((((...)))).))))...(((..((((((...)))...)))((((((...)))...))).)))...(((...(((....))).))).)))).....,1,1
43,Recoil,969361,.....(((((..((..((..(((..(((..((..((...)).)).))).))).)).)).))))).....................,1,1
44,[CloudBeta] An Arm and a Leg 1.0,2320259,.....(((.(((((....)).)))(((.((....))))).)))....................,1,1
45,[CloudBeta] 5 Adjacent Stack Multi-Branch Loop,2322879,(((((((((....))))(((((....)))))(((((....)))))((((....))))))))).,1,1
46,Triple Y,481598,.....((((((((((((....))))((((....))))))))((((((((....))))((((....))))))))))))....................,1,1
47,Misfolded Aptamer,683941,((((......(((((...))).((....)).........)).....)))),1,1
48,Flower power,1884959,.....((((((((...)))).((((((((...))))..((((...))))..((((...)))))))).((((...))))))))....................,1,1
49,Kudzu,458872,.....(((.(..(.(((((.((((.((...)))).))))((((((...)).))))..(((...)))...))).)..).)))....................,1,1
50,"1,2,3and4bulges",737448,.....((((.(((((....))....))).(((....))).)).))....((((.(((....)...)).(((....))).))..))....................,0,0
51,medallion,1398974,((((((.((((((....)))))).(((....))).(((....))).((((((....)))))).(((....))).((((((....)))))).(((....))).(((....))).((((((....)))))).(((....))).((((((....)))))).(((....))).(((....))).((((((....)))))).(((....))).((((((....)))))).(((....))).(((....))).((((((....)))))).(((....))).((((((....)))))).(((....))).(((....))).((((((....)))))).)))))),1,1
52,[RNA] Repetitious Sequences 8/10,3144144,.((......((......))......((......((......))......((......))......))......)).....,0,0
53,Documenting repetitious behavior,3194980,.......((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........((.........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........)).........))......,1,1
54,7 multiloop,2569877,(((((((((....)))))(((((....)))))(((((....)))))(((((....)))))(((((....)))))(((((....))))))))),1,1
55,Kyurem 7,550435,.....((((((((((....)))(((....((((.(((.....))).((((((......)))...))))))))))))).))))....................,1,1
56,JF1,458607,(((((((((((.(((((..(((((....((((((..(((((...(((((..((((((.((((((((((((((....))))))))))))))..(((....))).(((((((((....)))))))))..(((((....))))).)))))).))))).))))).))))))...((((((((.....))).)))))..((((((((((((((((((((((((....)))))))))))))).))))))))))...(((((......)))))((((((((((....))))))))))...((((....))))..)))))..))))).((((.(((.(((....)))))))))).(((((((((....))))).)))).)))).))).))))...,1,1
57,multilooping fun,2493932,((.(..(.(....).(....).)..).(....).)),0,0
58,Multiloop...,4238942,((((.((((.(((....))).(((....))).(((....))).(((....))).(((....))).(((....))).)))).(((((......)))))(((....))))))),1,1
59,hard Y,422821,.....((((((.((((((((....))))))).)))((((((((((....)))))))))))))).....,1,1
60,Mat - Elements & Sections,479654,.....((((.(...(.((((.(.((((.((.((((.((.(((....))).).)))))).)))))....).)))).)...).))))....................,0,0
61,Chicken feet,457731,.....((.((.((...)).((...))...)))).((.((.((...)).((...))...)))).....,0,0
62,Bug 18,970812,.((.((.((.((..((..((.((...))..)).)).))..))..))....)).,1,1
63,Fractal star x5,3676828,.....((((((((..((((....))))..((((....))))..((((....))))..((((....))))..)))))))).....((((((((..((((....))))..((((....))))..((((....))))..((((....))))..)))))))).....((((((((..((((....))))..((((....))))..((((....))))..((((....))))..)))))))).....((((((((..((((....))))..((((....))))..((((....))))..((((....))))..)))))))).....((((((((..((((....))))..((((....))))..((((....))))..((((....))))..)))))))).....,1,1
64,Crop circle 2,448277,((...((....((.....((.........((..............................))...............)).........)).......))....))....,1,1
65,Branching Loop,459030,.(((((........)((((....))))..)))).......,1,1
66,Bug 38,1005956,.((.((.((..((.(...).)).))..))....)).,1,1
67,Simple Single Bond,457023,......(.........((((.....)))).........)......................,0,0
68,Taraxacum officinale,1887121,((((....).))).((((....).))).((((....).))).((((....).))).((((....).))).((((....).))).((((((((((((((((((((((...)))).))))))).(((((..((((((((((..(((((((...))))))).))))))))))((((.((((((...)))))))))))))))...))))))))))).((((....).))).((((....).))).((((....).))).((((....).))).((((....).))),0,0
69,Headless Bug on Windshield,461805,.((.((.....(((((...((.(((.........................))).))...))).))...)).)).(((..(((..((.......((....)).......)))))......))).(((((.......(((..((..(((..((.(((...............)))..))..)))..)).)))..))..))).,1,1
70,Pokeball,2418507,...(((((((....((..((..(((..((..((..((..((..((..((...)).))..)).)).))..)).))).)).)))))))))........(((((((....((..((..(((..((..((..((..((..((..((...)).))..)).)).))..)).))).)).)))))))))...,1,1
71,Variation of a crop circle,972844,....((....((....((....((..((..((...))..))....))......)).......)).........)).............,0,0
72,Loop next to a Multiloop,472262,..((((((((.......(.((((((....)))))).(((((((....))))))).).......))))))))..,1,0
73,Snowflake 4,415914,((((...))))(((((((....))(((((..(((((((....))(((((((((...))))..((((...)))))))))((....)))))))..(((((((....))(((((((((...))))..((((...)))))))))((....)))))))..(((((((....))(((((((((...))))..((((...)))))))))((....)))))))..(((((((....))(((((((((...))))..((((...)))))))))((....)))))))..(((((((....))(((((((((...))))..((((...)))))))))((....)))))))..)))))((....)))))))((((...)))),0,0
74,Mat - Cuboid,450940,(..((....((..((....((..((....(..((..((....((..((..((....(..((..((..((....((..((..((..((....((..((..((..((..((....((..((..((..((..((....((..((..((..((..((..((....((..((..((..((..((..((....((..((..((..((..((..((......))..))..))..))..))..))))..))..))..))..))..))))..))..))..))..))..))))..))..))..))..))))..))..))..))..))))..))..))..))))..))..))..)))..))..))))..))..)))..))))..))))..),1,1
75,Misfolded Aptamer 6,708346,......(((......((((..(....(((........)))....).....)))).......)))...........,1,1
76,Snowflake 3,415093,(((((....)).((((((....)))..((((.((((..(((....)))(((.((....))(((...)))((....)).)))(((....)))..)))).((((..(((....)))(((.((....))(((...)))((....)).)))(((....)))..)))).((((..(((....)))(((.((....))(((...)))((....)).)))(((....)))..)))).((((..(((....)))(((.((....))(((...)))((....)).)))(((....)))..)))).((((..(((....)))(((.((....))(((...)))((....)).)))(((....)))..)))).))))..(((....)))))).((....))))),0,0
77,Hard Y and a bit more,443518,.....(((((((.(((((....)))).)))(((((.((..((((....))))..(((((......)))))..)).))))))))))....................,1,1
78,Mat - Lot 2-2 B,451142,(..(((..((((..((....((..((((....))....))..))))..))....))..))((..((..((..((((..((....((..((((..((....((....))))..))....))..))))..))((..((..((....))((..((((..((....((..((((....))....))..))))..))....))..))))..))..))..))((..((....((..((((..((....((....))))..))....))..))))..))))..))..)..),0,0
79,Shapes and Energy,480112,......(.((((.((((....(...((((.(....).))))...)))))..((......((((....)))))).)))).).....................,1,0
80,Spiral of 5's,474410,(....(((((...(((((...(((((....(((((...(((((...(((((..(((((....(((((...(((((...(((((..(((((...(((((...(((((..(((((...(((((..(((((..(((((..(((((..(((((.(((((.((((((((((.....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....))))).....).....,1,0
81,Campfire,547104,....((((..(((((..((((..((((.....))))((((((...))).)))))))((((((.((.((.(((((....)).)))))))(((((.((.((.((....))))))((((.(((....)).)).)))..)).)))))).))))))))(((.(((.(((.((((....))))))))))((((((((...))).)).))).))))))),0,0
82,Anemone,3058638,...((((((....))))))(((((....)))))((((((....))))))(((((....)))))((((((....))))))(((((....)))))(((((....)))))((((((....)))))).(((((....)))))((((((....))))))(((((....)))))((((((....))))))(((((....)))))((((((....)))))),1,1
83,Fractal 3,460166,.....((((.(((.((....))((....)).))).(((.((....))((....)).))).(((.((....))((....)).))).(((.((....))((....)).))).)))).....,1,1
84,Kyurem 5,545680,.....((((((((((....)))(((....((((((((...(((.....)))))))(((......))).))))))))))..))))....................,1,1
85,Snowflake Necklace ( or v2.0 ),624517,(((((((((((((((.(((((.((.....)).((.....)).((.....)).((.....)).((.....)).))))).(((.....))).(((((.((.....)).((.....)).((.....)).((.....)).((.....)).))))).(((.....))).(((((.((.....)).((.....)).((.....)).((.....)).((.....)).))))).(((.....))).(((((.((.....)).((.....)).((.....)).((.....)).((.....)).))))).(((.....))).(((((.((.....)).((.....)).((.....)).((.....)).((.....)).))))).))))))))))))))),1,1
86,Methaqualone C16H14N2O Structural Representation,4891834,.......((((.((((.(((.(((....))).(((.(((....))).(((.(((....))).(((.(((....))).(((.......))).))).))).))).))).(...).)))).((((...((.(((...((...))........))).(((.(((....)))(((....)))(((....)))))).))...((((.(...).(((.(((.(((.(((.(((....(((....))).))).(((....))).))).(((....))).))).(((....))).))).((((((....)))(((....))).(((....)))))).))).))))...)))).)))).......,0,0
87,Cat's Toy 2,474564,....((((((((....((..(...................)..((...((....))...((....))........))......))))))))))....,0,0
88,Zigzag Semicircle,477402,....((((((((.(....)).).).)))))....,0,0
89,Short String 4,505782,......((.((..((..(...(.((.((....))))..)...(.((..((....))..))..)...).))..)))).....................,0,0
90,Gladius,944766,(....)..(....(...(..(.(..(...(((.(((...((((....)))).(((((..(.(((..(.((((..(.((((..(.((((((((.((((((.(((((.((((.((((..((((...)))).))).)))))).))))).)))))).)))))))..).))))..).))))..).)))..).))))).)))...(((.(((((.(..(((.(..((((.(..((((.(..(((((((.((((((.(((((.((((((.(((.((((((....))))))..)))).)))).))))).)))))).)))))))).)..)))).)..)))).)..))).)..))))).((((....))))...))).)))...)..).)..)...)....)..(....),0,0
91,Thunderbolt,908660,((..(((((........(.((..((.(.....(....).((((((((.........((......((((.....))))......))...((..((.......(..(......)..)..((..((.....(....).((((.....(((.....(..((.(...).))..).....))).((((...(.......(..(.((...)).)..).......)...))))........)))).....((((((...)))))).))..))...........))..)).........(..((....)((((((.....(........).....))))))..)..)...))))))))........).))..)).).....(.......).)))))..)).,0,0
92,Mutated chicken feet,787674,.......((.((.((...)).((...))...)))).((.((.((...)).((...))...)))).((.((.((...)).((...))...)))).......,0,0
93,Chicken Tracks,965314,........(((((((((((....))))..((((....))))..((((....)))))))))))..(((((((...))))..((((...))))..((((...))))))).........,1,1
94,Looking Back Again,726696,(((..(((((((.....((((((...)))))).))))..((((((..(((...)))))).(((((...((((....))))....)))))..)))..)))..(((((((.....(((((....)))))......)))((((((((((...)))))(((((...)))))((((((((..(..(..(..(..(..((((....))))..).)..))..).))(((....)))..))))))...))))))))).(((((.((((......(((((((........((((.....))))))))...))).))))((((......((((((((....))))))..(((((...)).(((((...)))))..)))))....)))))))))...))),1,1
95,Multilooping 6,3526038,..(((((((((((((....)))))(((((....))))))))((((((((....)))))(((((....)))))))))))))..,1,1
96,Cesspool,911841,(..(..(....)..(((..(.(.(((...)))..)..)..)))..(..(....)..).(..(....)..).....(....)..)..)..(..(..(....)..(((..(.(.(((...)))..)..)..)))..(..(....)..).(..(....)..).....(....)..)..)..((..(..(....)..(((..(.(.(((...)))..)..)..)))..(..(....)..).(..(....)..).....(....)..)..))..((..(..(....)..(((..(.(.(((...)))..)..)..)))..(..(....)..).(..(....)..).....(....)..)..)),0,0
97,Hoglafractal,1632102,..(.((..(((((....(((((......))))))))))((((...((((.....))))))))(((..(((....)))))).(((...((((...((((......))))))))(((..(((.....))))))((.((....)))).((((....(((..(((......))))))((.((.....))))(((....))).(((((.....((.((......))))(((.....)))((....)).((((((......(((......)))((.....))...(((((((...))))))).......))))))......))))).....))))....)))...))..)...(.((.((((....((....))((....))((((((...)))))).)))))).),0,0
98,Bullseye,965280,...(((((((...))))..((((...))))..((((...)))))))........(((((((...))))..((((...))))..((((...)))))))........(((((((...))))..((((...))))..((((...)))))))........(((((((...))))..((((...))))..((((...)))))))...,1,1
99,Shooting Star,913357,(((((((((((((((((...(.(..((.(((.(((.((....).))).)))).).)..))..))))))).(((((..(.(..((.(((.(((((.(((.((((.((....).)))).))))).))).)))).).)..))..)(....)..))))(((((((((...))))).(((((...)))))(.(....).).)))).)))).((((.((((...(((((((...))))))).(((((...)))))))))(((((((...))))))).(((((...)))))))))((((..(....)(..(..(..(.(.(((.((((.((....).)))).)))).)..)..).)..))))).)))))).,0,0
100,Teslagon,6050904,......((.......((.((.......((.((...............)).........((...............)).)).......)).((.......((...............)).......)).((.......((.((...............)).........((...............)).)).......)).((.......((...............)).......)).((.......((.((...............)).........((...............)).)).......)).((.......((............((...............)).)).......)).)).......))......,0,0


==> puzzles/eterna_unproved.csv <==
Puzzle #,Puzzle Name,Eterna ID,Secondary Structure,solved_mfe,solved_umfe
68,Taraxacum officinale,1887121,((((....).))).((((....).))).((((....).))).((((....).))).((((....).))).((((....).))).((((((((((((((((((((((...)))).))))))).(((((..((((((((((..(((((((...))))))).))))))))))((((.((((((...)))))))))))))))...))))))))))).((((....).))).((((....).))).((((....).))).((((....).))).((((....).))),0,0
78,Mat - Lot 2-2 B,451142,(..(((..((((..((....((..((((....))....))..))))..))....))..))((..((..((..((((..((....((..((((..((....((....))))..))....))..))))..))((..((..((....))((..((((..((....((..((((....))....))..))))..))....))..))))..))..))..))((..((....((..((((..((....((....))))..))....))..))))..))))..))..)..),0,0
90,Gladius,944766,(....)..(....(...(..(.(..(...(((.(((...((((....)))).(((((..(.(((..(.((((..(.((((..(.((((((((.((((((.(((((.((((.((((..((((...)))).))).)))))).))))).)))))).)))))))..).))))..).))))..).)))..).))))).)))...(((.(((((.(..(((.(..((((.(..((((.(..(((((((.((((((.(((((.((((((.(((.((((((....))))))..)))).)))).))))).)))))).)))))))).)..)))).)..)))).)..))).)..))))).((((....))))...))).)))...)..).)..)...)....)..(....),0,0
97,Hoglafractal,1632102,..(.((..(((((....(((((......))))))))))((((...((((.....))))))))(((..(((....)))))).(((...((((...((((......))))))))(((..(((.....))))))((.((....)))).((((....(((..(((......))))))((.((.....))))(((....))).(((((.....((.((......))))(((.....)))((....)).((((((......(((......)))((.....))...(((((((...))))))).......))))))......))))).....))))....)))...))..)...(.((.((((....((....))((....))((((((...)))))).)))))).),0,0
100,Teslagon,6050904,......((.......((.((.......((.((...............)).........((...............)).)).......)).((.......((...............)).......)).((.......((.((...............)).........((...............)).)).......)).((.......((...............)).......)).((.......((.((...............)).........((...............)).)).......)).((.......((............((...............)).)).......)).)).......))......,0,0


==> puzzles/proved.txt <==
50
81
88
60
52
89
80
97
72
67
100
19
87
91
61
57
86
92
78
68
90
96
99

